covid19.analytics: An R Package to Obtain, Analyze and Visualize Data from the Coronavirus Disease Pandemic

With the emergence of a new pandemic worldwide, a novel strategy to approach it has emerged. Several initiatives under the umbrella of "open science" are contributing to tackle this unprecedented situation. In particular, the "R Language and Environment for Statistical Computing" offers an excellent tool and ecosystem for approaches focusing on open science and reproducible results. Hence it is not surprising that with the onset of the pandemic, a large number of R packages and resources were made available for researches working in the pandemic. In this paper, we present an R package that allows users to access and analyze worldwide data from resources publicly available. We will introduce the covid19.analytics package, focusing in its capabilities and presenting a particular study case where we describe how to deploy the "COVID19.ANALYTICS Dashboard Explorer".

==> codes/covid19-SummaryReport_2020-06-26.txt <==
~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~ 
-------------------------------------------------------------------------------- 
################################################################################ 
  ##### TS-CONFIRMED Cases  -- Data dated:  2020-06-25  ::  2020-06-26 13:10:01 
################################################################################ 
  Number of Countries/Regions reported:  188 
  Number of Cities/Provinces reported:  82 
  Unique number of distinct geographical locations combined: 266 
-------------------------------------------------------------------------------- 
  Worldwide ts-confirmed  Totals: 9609829 
-------------------------------------------------------------------------------- 
  Country.Region Province.State  Totals GlobalPerc LastDayChange   t-2   t-3   t-7  t-14  t-30
1             US                2422299      25.21         39972 34836 35189 31527 25396 18366
2         Brazil                1228114      12.78         39483 42725 39436 54771 25982 20599
3         Russia                 613148       6.38          7105  7165  7413  7971  8961  8338
4          India                 490401       5.10         17296 16922 15968 14516 11458  7293
5 United Kingdom                 307980       3.20          1118   652   921  1346  1541  2013
-------------------------------------------------------------------------------- 
  Global Perc. Average:  0.38 (sd: 1.85) 
  Global Perc. Average in top  5 :  10.53 (sd: 8.96) 
-------------------------------------------------------------------------------- 
================================================================================ 
~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~ 
-------------------------------------------------------------------------------- 
################################################################################ 
  ##### TS-DEATHS Cases  -- Data dated:  2020-06-25  ::  2020-06-26 13:10:02 
################################################################################ 
  Number of Countries/Regions reported:  188 
  Number of Cities/Provinces reported:  82 
  Unique number of distinct geographical locations combined: 266 
-------------------------------------------------------------------------------- 
  Worldwide ts-deaths  Totals: 489312 
-------------------------------------------------------------------------------- 
  Country.Region Province.State Totals  Perc LastDayChange  t-2  t-3  t-7 t-14 t-30
1             US                124410  5.14          2425  754  829  692  846 1505
2         Brazil                 54971  4.48          1141 1185 1374 1206  909 1086
3 United Kingdom                 43230 14.04           149  154  280  173  202  412
4          Italy                 34678 14.47            34  -31   18   47   56  117
5         France                 29680 15.52            19    9   57   14   28   66
-------------------------------------------------------------------------------- 
-------------------------------------------------------------------------------- 
================================================================================ 
~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~ 
-------------------------------------------------------------------------------- 
################################################################################ 
  ##### TS-RECOVERED Cases  -- Data dated:  2020-06-25  ::  2020-06-26 13:10:02 
################################################################################ 
  Number of Countries/Regions reported:  188 
  Number of Cities/Provinces reported:  68 
  Unique number of distinct geographical locations combined: 253 
-------------------------------------------------------------------------------- 
  Worldwide ts-recovered  Totals: 4838921 
-------------------------------------------------------------------------------- 
  Country.Region Province.State Totals LastDayChange   t-2   t-3   t-7  t-14  t-30
1         Brazil                679524         19055 32506 26227 17051 15158  8054
2             US                663562          7401  8613  7350  7600  7094  6606
3         Russia                374557          6335 12375 12000 10442  8213 11079
4          India                285637         13940 13012 10495  9120  7135  3472
5          Chile                219327          4234  4523  5173  5050  4914  2625
-------------------------------------------------------------------------------- 
-------------------------------------------------------------------------------- 
================================================================================ 
~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~ 
################################################################################################################################## 
  ##### AGGREGATED Data  -- ORDERED BY  CONFIRMED Cases  -- Data dated:  2020-06-26  ::  2020-06-26 13:10:03 
################################################################################################################################## 
  Number of Countries/Regions reported: 188 
  Number of Cities/Provinces reported: 549 
  Unique number of distinct geographical locations combined: 3781 
---------------------------------------------------------------------------------------------------------------------------------- 
                     Location Confirmed Perc.Confirmed Deaths Perc.Deaths Recovered Perc.Recovered Active Perc.Active
1           Sao Paulo, Brazil    248587           2.59  13759        5.53     49295          19.83 185533       74.64
2              Moscow, Russia    217791           2.27   3669        1.68    142194          65.29  71928       33.03
3                        Iran    215096           2.24  10130        4.71    175103          81.41  29863       13.88
4 New York City, New York, US    213699           2.22  22384       10.47         0           0.00 191315       89.53
5        Metropolitana, Chile    206246           2.15   4206        2.04         0           0.00 202040       97.96
================================================================================================================================== 
################################################################################################################################## 
  ##### AGGREGATED Data  -- ORDERED BY  DEATHS Cases  -- Data dated:  2020-06-26  ::  2020-06-26 13:10:03 
################################################################################################################################## 
  Number of Countries/Regions reported: 188 
  Number of Cities/Provinces reported: 549 
  Unique number of distinct geographical locations combined: 3781 
---------------------------------------------------------------------------------------------------------------------------------- 
                     Location Confirmed Perc.Confirmed Deaths Perc.Deaths Recovered Perc.Recovered Active Perc.Active
1     England, United Kingdom    159696           1.66  38706       24.24         0           0.00 120990       75.76
2                      France    191288           1.99  29680       15.52     71322          37.29  90286       47.20
3 New York City, New York, US    213699           2.22  22384       10.47         0           0.00 191315       89.53
4            Lombardia, Italy     93431           0.97  16608       17.78     64831          69.39  11992       12.84
5           Sao Paulo, Brazil    248587           2.59  13759        5.53     49295          19.83 185533       74.64
================================================================================================================================== 
################################################################################################################################## 
  ##### AGGREGATED Data  -- ORDERED BY  RECOVERED Cases  -- Data dated:  2020-06-26  ::  2020-06-26 13:10:03 
################################################################################################################################## 
  Number of Countries/Regions reported: 188 
  Number of Cities/Provinces reported: 549 
  Unique number of distinct geographical locations combined: 3781 
---------------------------------------------------------------------------------------------------------------------------------- 
        Location Confirmed Perc.Confirmed Deaths Perc.Deaths Recovered Perc.Recovered  Active Perc.Active
1  Recovered, US         0           0.00      0         NaN    663562            Inf -739500        -Inf
2 Unknown, Chile         0           0.00      0         NaN    219327            Inf -219327        -Inf
3           Iran    215096           2.24  10130        4.71    175103          81.41   29863       13.88
4         Turkey    193115           2.01   5046        2.61    165706          85.81   22363       11.58
5  Unknown, Peru         0           0.00      0         NaN    151225            Inf -151225        -Inf
================================================================================================================================== 
################################################################################################################################## 
  ##### AGGREGATED Data  -- ORDERED BY  ACTIVE Cases  -- Data dated:  2020-06-26  ::  2020-06-26 13:10:03 
################################################################################################################################## 
  Number of Countries/Regions reported: 188 
  Number of Cities/Provinces reported: 549 
  Unique number of distinct geographical locations combined: 3781 
---------------------------------------------------------------------------------------------------------------------------------- 
                     Location Confirmed Perc.Confirmed Deaths Perc.Deaths Recovered Perc.Recovered Active Perc.Active
1        Metropolitana, Chile    206246           2.15   4206        2.04         0           0.00 202040       97.96
2 New York City, New York, US    213699           2.22  22384       10.47         0           0.00 191315       89.53
3           Sao Paulo, Brazil    248587           2.59  13759        5.53     49295          19.83 185533       74.64
4                  Lima, Peru    151225           1.57   4029        2.66         0           0.00 147196       97.34
5     England, United Kingdom    159696           1.66  38706       24.24         0           0.00 120990       75.76
================================================================================================================================== 
  	 Confirmed	Deaths	Recovered	Active 
  Totals 
  	 9609829	489312	4838921	4205658 
  Average 
  	 2541.61	129.41	1279.8	1112.31 
  Standard Deviation 
  	 13197.35	1071.37	13601.24	15132.39 
  

 * Statistical estimators computed considering 3781 independent reported entries 
 

******************************************************************************** 
********************************  OVERALL SUMMARY******************************** 
******************************************************************************** 
  ****  Time Series Worldwide TOTS **** 
  	 ts-confirmed	ts-deaths	ts-recovered 
  	 9609829	489312	4838921 
  			5.09% 		50.35% 
  ****  Time Series Worldwide AVGS **** 
  	 ts-confirmed	ts-deaths	ts-recovered 
  	 36127.18	1839.52	19126.17 
  			5.09% 		52.94% 
  ****  Time Series Worldwide SDS **** 
  	 ts-confirmed	ts-deaths	ts-recovered 
  	 177717.39	9498.41	72771.61 
  			5.34% 		40.95% 
  

 * Statistical estimators computed considering 266/266/253 independent reported entries per case-type 
******************************************************************************** 


==> figures/SIR_models_Uruguay.txt <==
################################################################################ 
################################################################################ 
Processing...  URUGUAY 
  [1]   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0
 [19]   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0
 [37]   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   4   6   8
 [55]  29  50  79  94 110 135 158 162 189 217 238 274 303 309 320 338 350 369
 [73] 386 400 406 415 424 456 473 494 501 480 483 492 493 502 508 517 528 535
 [91] 543 549 557 563 596 606 620 625 630 643 648 652 655 657 670 673 684 694
[109] 702 707 711 717 719 724 732 733 734 737 738 746 749 753 764 769 787 789
[127] 803 811 816 821 823 825 826 828 832 834 845 845 845 846 847 847 847 847
[145] 848 848 849 849 850 853 859 876 882 885 902 907 919 924 929 932 936 943
[163] 947 952 955
[1] 54
 [1]   8  29  50  79  94 110 135 158 162 189 217 238 274 303 309 320 338 350 369
[20] 386 400 406 415 424 456 473
------------------------  Parameters used to create model ------------------------ 
  	Region: URUGUAY 
  	Time interval to consider: t0=54 - t1= ; tfinal=90 
  		t0: 2020-03-16 -- t1:  
  	Number of days considered for initial guess: 26 
  	Fatality rate: 0.02 
  	Population of the region: 3500000 
-------------------------------------------------------------------------------- 
[1] "CONVERGENCE: REL_REDUCTION_OF_F <= FACTR*EPSMCH"
     beta     gamma 
0.5884718 0.4115288 
  R0 = 1.42996529546116 
  Max of infecteded: 176867.92  ( 5.05 %) 
  Max nbr of casualties, assuming  2% fatality rate: 3537.36 
  Max reached at day : 66 ==>  2020-05-21 
================================================================================ 


==> figures/totals_Hubei.txt <==
> tots.per.location(covid19.confirmed.cases,geo.loc="Hubei", confBnd=TRUE)
HUBEI  --  68135 
===============================   running models...=============================== 
  Linear Regression (lm): 

Call:
lm(formula = y.var ~ x.var)

Residuals:
   Min     1Q Median     3Q    Max 
-37965  -8415   2415  12086  18114 

Coefficients:
            Estimate Std. Error t value Pr(>|t|)    
(Intercept) 37606.90    2397.59   15.69   <2e-16 ***
x.var         279.66      26.49   10.56   <2e-16 ***
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

Residual standard error: 14900 on 154 degrees of freedom
Multiple R-squared:  0.4198,	Adjusted R-squared:  0.416 
F-statistic: 111.4 on 1 and 154 DF,  p-value: < 2.2e-16

-------------------------------------------------------------------------------- 
  Linear Regression (lm): 

Call:
lm(formula = y.var ~ x.var)

Residuals:
    Min      1Q  Median      3Q     Max 
-3.7512 -0.2761  0.1455  0.5501  0.8651 

Coefficients:
            Estimate Std. Error t value Pr(>|t|)    
(Intercept)  9.82496    0.13667  71.890  < 2e-16 ***
x.var        0.01213    0.00151   8.035 2.28e-13 ***
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

Residual standard error: 0.8494 on 154 degrees of freedom
Multiple R-squared:  0.2954,	Adjusted R-squared:  0.2908 
F-statistic: 64.56 on 1 and 154 DF,  p-value: 2.283e-13

-------------------------------------------------------------------------------- 
  GLM using Family [1] "poisson" : 

Call:
glm(formula = y.var ~ x.var, family = family)

Deviance Residuals: 
    Min       1Q   Median       3Q      Max  
-275.95   -34.87    13.67    54.63    78.91  

Coefficients:
             Estimate Std. Error z value Pr(>|z|)    
(Intercept) 1.060e+01  7.281e-04 14558.8   <2e-16 ***
x.var       4.738e-03  7.384e-06   641.6   <2e-16 ***
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

(Dispersion parameter for poisson family taken to be 1)

    Null deviance: 1561402  on 155  degrees of freedom
Residual deviance: 1144110  on 154  degrees of freedom
AIC: 1146082

Number of Fisher Scoring iterations: 5

-------------------------------------------------------------------------------- 
  GLM using Family Family: Gamma Link function: log  : 

Call:
glm(formula = y.var ~ x.var, family = family)

Deviance Residuals: 
     Min        1Q    Median        3Q       Max  
-2.61526  -0.19617   0.03017   0.26468   0.40920  

Coefficients:
             Estimate Std. Error t value Pr(>|t|)    
(Intercept) 1.049e+01  5.873e-02 178.644   <2e-16 ***
x.var       6.048e-03  6.489e-04   9.319   <2e-16 ***
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

(Dispersion parameter for Gamma family taken to be 0.1332197)

    Null deviance: 67.826  on 155  degrees of freedom
Residual deviance: 58.881  on 154  degrees of freedom
AIC: 3669

Number of Fisher Scoring iterations: 8

-------------------------------------------------------------------------------- 


